Optimality of the Bussgang Linear MMSE Channel Estimator for MIMO Systems with 1-Bit ADCs

In this paper, we study the optimality of the Bussgang linear minimum mean squared error (BLMMSE) channel estimator for multiple-input multiple-output systems with 1-bit analog-to-digital converters. We compare the BLMMSE with the optimal minimum mean squared error (MMSE) channel estimator, which is generally non-linear, and we develop a novel framework based on the orthant probability of a multivariate normal distribution to compute the MMSE channel estimate. Then, we analyze the equivalence of the MMSE and BLMMSE channel estimators under specific assumptions on the channel correlation or pilot symbols. Interestingly, the BLMMSE channel estimator turns out to be optimal in several specific cases. Our study culminates with the presentation of a necessary and sufficient condition for the BLMMSE channel estimator to be optimal.

==> figures/files_txt/MISO_TX_M16_025_pi_3.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.40293086829804,0.402762098779983
-8,0.390179334769463,0.390155349333681
-6,0.381307817024191,0.381294923623808
-4,0.375236164775152,0.375214865521213
-2,0.370954677636653,0.371133910757145
0,0.368635562081369,0.368442134660095
2,0.36654138685338,0.366687096553174
4,0.365465025152372,0.365548828756405
6,0.364828120923203,0.364809665901256
8,0.364425824330539,0.364326220472321
10,0.363972985877974,0.364006716027769
12,0.363993905869256,0.36379370445718
14,0.363896222452045,0.363651328679566
16,0.363547265834605,0.363556606544051
18,0.363589072173448,0.363494173581608
20,0.36323075219994,0.36345345509024
22,0.363417797495676,0.363427145987396
24,0.363538410991503,0.363410267329087
26,0.363645511731414,0.363399488355718
28,0.36342243341855,0.363392618486061
30,0.363513336445487,0.363388236262065
32,0.363415731073296,0.363385429321312
34,0.363479474180386,0.363383618339294
36,0.363378628546606,0.363382439793653
38,0.363474360039251,0.363381667595646
40,0.363267788792522,0.363381160600412


==> figures/files_txt/MISO_TX_M16_05_pi_6.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.425355386955159,0.425373167682512
-8,0.405485368329248,0.405430314653598
-6,0.391511001454618,0.391539512205009
-4,0.38196307387163,0.382078393911283
-2,0.375797404318487,0.375739913376815
0,0.371596991057432,0.371533789027853
2,0.368763646106985,0.368751229838854
4,0.366873342642022,0.366909219334742
6,0.365561772444626,0.365689420277218
8,0.364861353496425,0.364883974479804
10,0.364390582324391,0.364355401415302
12,0.363998129188828,0.364011091182399
14,0.363811912524172,0.363788208255625
16,0.363530249292127,0.363644411289758
18,0.363557164222093,0.363551609500561
20,0.363367467929225,0.363491515333627
22,0.363391668618638,0.363452431932967
24,0.363439397290206,0.363426950206636
26,0.363341899801781,0.363410354179776
28,0.363203964825904,0.363399590195081
30,0.36344221128041,0.363392646847755
32,0.363531079629692,0.363388190087477
34,0.363358152530808,0.363385338418566
36,0.363393117064858,0.363383514960524
38,0.363535949444506,0.363382346598556
40,0.363220075281958,0.363381594957015


==> figures/files_txt/MISO_TX_M16_0corr.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.608128651011879,0.608233986235335
-8,0.543419008326499,0.543428457604393
-6,0.490168359415199,0.490221720436562
-4,0.449715134872672,0.449763458977169
-2,0.420709938511392,0.420757564666464
0,0.400890306769996,0.400828449536394
2,0.387536018832055,0.387532771150904
4,0.378825067143323,0.378835846604759
6,0.373193660638863,0.373220225206472
8,0.369603936096833,0.369624464475833
10,0.367353283206022,0.367334387709236
12,0.365892220250017,0.365880865913215
14,0.364946204970409,0.364960314210536
16,0.364401000667167,0.364378108884833
18,0.364042829462319,0.364010212560286
20,0.363730375253074,0.363777866465878
22,0.363612501858999,0.363631178620948
24,0.3635594871822,0.363538590039348
26,0.363541414377481,0.363480156729775
28,0.363432780802781,0.363443282282951
30,0.363405748317991,0.363420013881551
32,0.36338809835633,0.36340533163751
34,0.3634451510854,0.363396067419316
36,0.363393026683689,0.363390221954066
38,0.36341121447355,0.3633865336596
40,0.363385927281647,0.363384206481128


==> figures/files_txt/MISO_TX_M32_025_pi_3.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.37832547447675,0.378108572435182
-8,0.373155402300384,0.373220590402128
-6,0.369932809267616,0.369914696078099
-4,0.367597047522476,0.367686325228463
-2,0.366329527908815,0.366196792184813
0,0.364990964966269,0.365212231305435
2,0.364475755547772,0.364568494069462
4,0.364163953096193,0.364151011630264
6,0.363901147439979,0.36388134809305
8,0.363678745042061,0.363707047510578
10,0.363660327195179,0.363593841332089
12,0.363415174780781,0.363519822368574
14,0.363239061861379,0.363471186478835
16,0.363461340830922,0.363439216668716
18,0.363432224148847,0.363418291864363
20,0.363362861740997,0.36340469093999
22,0.363254339721909,0.363395913950599
24,0.363284782794939,0.363390282934379
26,0.363260995457283,0.363386683304494
28,0.363449879482554,0.363384384324094
30,0.363352650331407,0.363382912950261
32,0.363460336149452,0.36338196669241
34,0.363632673006658,0.363381354425112
36,0.363362614487613,0.363380956373455
38,0.363391626772438,0.363380697276106
40,0.363372864969438,0.363380529073654


==> figures/files_txt/MISO_TX_M32_05_pi_6.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.390446667687291,0.390575687705232
-8,0.381349702648697,0.381346317127602
-6,0.374959724905164,0.37517089245922
-4,0.370979144850191,0.371080497285321
-2,0.368117742311906,0.36839422607521
0,0.366630246049422,0.366640424249013
2,0.365489508859168,0.365498347455588
4,0.364614603010968,0.364754699639195
6,0.364164251983475,0.364270354920815
8,0.363834305561379,0.363955304849358
10,0.363661274078719,0.363751029675474
12,0.363513466933087,0.363619093168377
14,0.36373024024213,0.363534123071707
16,0.36342508396068,0.363479440905568
18,0.363465558855812,0.363444203704813
20,0.363367419677184,0.363421450417774
22,0.363393231976012,0.363406744832117
24,0.363430694982494,0.363397252196499
26,0.363469456882409,0.363391142361722
28,0.363376339134044,0.363387222429433
30,0.363426642977617,0.363384712845401
32,0.363213095965547,0.363383106556347
34,0.363363972480415,0.363382076775787
36,0.363501588826581,0.363381415016306
38,0.363331298909842,0.363380989102924
40,0.36332009788601,0.363380715095325


==> figures/files_txt/MISO_TX_M32_0corr.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.514946719537724,0.514956363910414
-8,0.468244965839566,0.468231283099113
-6,0.433872239370484,0.433818067386002
-4,0.40969703136395,0.409715468431683
-2,0.39337292424365,0.393422733280107
0,0.382669306335561,0.382671735885982
2,0.375648498680439,0.375690008089552
4,0.371211069748325,0.371202996257804
6,0.3683642455368,0.368338545869723
8,0.366511061602585,0.366517733046292
10,0.365389467793293,0.365363466798673
12,0.364624179992463,0.364633007227825
14,0.364192765303006,0.364171252581142
16,0.363897316437079,0.363879559602119
18,0.363735905202982,0.363695376028313
20,0.363572255521594,0.363579109160806
22,0.363510670184394,0.363505727862333
24,0.36344614418468,0.363459418685472
26,0.363415072259278,0.363430196102829
28,0.363426336304166,0.36341175651909
30,0.363415131082318,0.363400121378626
32,0.36338601202974,0.363392779882452
34,0.363377452790318,0.363388147624396
36,0.363366792199378,0.363385224832468
38,0.363414338148623,0.363383380661626
40,0.36338003748266,0.36338221706299


==> figures/files_txt/MISO_TX_M8_025_pi_3.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.458161224522284,0.45845779141008
-8,0.429053003817686,0.429189395880872
-6,0.408739357915769,0.408729182387313
-4,0.39456574277189,0.394648162449505
-2,0.385075160379552,0.384953588959346
0,0.378215235156154,0.378214673310195
2,0.373422325453443,0.37349011661182
4,0.37008264569214,0.370180902075125
6,0.367893048064067,0.36789029616086
8,0.366261540414217,0.366333383645138
10,0.365509125383164,0.365295104863326
12,0.364738496086223,0.364613900736205
14,0.364045754188194,0.364172470548376
16,0.364048183690447,0.36388885338283
18,0.363557282602211,0.363707573458731
20,0.363646595718063,0.363591942465386
22,0.363362411653337,0.363518084936728
24,0.363475038528905,0.363470649308768
26,0.363500522934103,0.363439880588924
28,0.363544381081466,0.363419669992223
30,0.363379115102904,0.363406247331059
32,0.363312495301893,0.363397289323179
34,0.36326888609915,0.363391327956803
36,0.363242752840153,0.363387393970608
38,0.363449141243484,0.363384824688929
40,0.363127307558491,0.363383162835373


==> figures/files_txt/MISO_TX_M8_05_pi_6.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.500423327248509,0.500355726291756
-8,0.460805547460054,0.46096027822111
-6,0.431252785067407,0.431163566510148
-4,0.409666814707562,0.40956236997793
-2,0.394511455831733,0.394446286978626
0,0.383873676811252,0.384142348890511
2,0.377141301613638,0.377229196927623
4,0.372469043837541,0.372617427593208
6,0.36940641575117,0.369534955245937
8,0.367540503185467,0.36746538268992
10,0.366358450472016,0.366074002802371
12,0.365278845280804,0.365142916626028
14,0.364342935014846,0.364525718395895
16,0.364287327006763,0.364121093757383
18,0.363925155403829,0.363858428381376
20,0.363625967092577,0.363689102548556
22,0.363522312714522,0.363580303480927
24,0.363440020829619,0.363510332348006
26,0.363409850780747,0.363465110080381
28,0.363578869841638,0.363435666176805
30,0.363428240128354,0.363416367794435
32,0.36333526222366,0.36340368617571
34,0.363440682969617,0.363395373715953
36,0.363276726320415,0.363389958681955
38,0.363239677133597,0.363386457079815
40,0.36335435496892,0.36338420790988


==> figures/files_txt/MISO_TX_M8_0corr.txt <==
SNR_dB,MSE_opt,MSE_theo
-10,0.716961847330191,0.717057878947742
-8,0.644093053387178,0.644087351828736
-6,0.574908756941128,0.574916309315816
-4,0.51556386215258,0.515504832351079
-2,0.468660576851247,0.468647372831816
0,0.434104734500122,0.434115757895483
2,0.409876834900955,0.409919667579196
4,0.393576346794689,0.393558801345353
6,0.382758189740821,0.382760666468564
8,0.375758851861042,0.375747398856524
10,0.37123491746048,0.371239730994981
12,0.368375214810542,0.368361936075995
14,0.366507984929473,0.366532576676632
16,0.365406573607561,0.365372866738802
18,0.364611312008189,0.364638951882315
20,0.364134682427196,0.364175008871329
22,0.363944403210047,0.363881931841245
24,0.363644896757716,0.363696873678961
26,0.363555491859008,0.363580054460661
28,0.363510741632589,0.363506324444098
30,0.363446860409093,0.363459795158024
32,0.363447771902078,0.363430433662813
34,0.363470300201217,0.363411906418012
36,0.363448610035811,0.363400215961916
38,0.363423070110763,0.363392839561854
40,0.363380745176342,0.363388185280103


==> figures/files_txt/N2_SIMO_00.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.938198874175013,0.942125475239311
-8,0.913911622770118,0.912906029719107
-6,0.87465892686569,0.872192208825228
-4,0.817330350382095,0.818724271190646
-2,0.753593387645551,0.753715250508495
0,0.68176595727205,0.681690113816209
2,0.611558881107781,0.609664977123923
4,0.544586304071362,0.544655956441773
6,0.491518460406789,0.491188018807191
8,0.450214078938225,0.450474197913311
10,0.420215547608,0.421254752393108
12,0.401070962690455,0.401164211520304
14,0.387171872000556,0.38775417301869
16,0.378807789123187,0.378979555904553
18,0.373540633201291,0.373312554297368
20,0.369926139507717,0.369683393695464
22,0.368390924251705,0.367371841461964
24,0.366628897498525,0.365904606860656
26,0.364755151136143,0.364975337465912
28,0.363851545769308,0.36438760538968
30,0.363051287717828,0.364016211420998
32,0.362930965281585,0.36378165427035
34,0.362599173497262,0.363633569671432
36,0.362746819851976,0.363540099131338
38,0.363189201235022,0.363481109078128
40,0.362622774625328,0.363443883244094


==> figures/files_txt/N2_SIMO_03.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.937731029908859,0.937500900569309
-8,0.905592362118182,0.906369364832229
-6,0.860505711659432,0.863430539032031
-4,0.810301533088675,0.807761704085188
-2,0.742453468020647,0.741072503254462
0,0.667711946087588,0.668301440956055
2,0.598255702120957,0.596520665320666
4,0.532625508278574,0.532425927023507
6,0.480460196419105,0.480100318249802
8,0.438137319499732,0.440439203872862
10,0.412813010578087,0.412049969049113
12,0.392796131734622,0.392558199657905
14,0.377541009151882,0.379557821009076
16,0.372477893100839,0.371054790459838
18,0.366207480462672,0.365564452313792
20,0.362847799038912,0.362048887292773
22,0.358113569555289,0.359809859802514
24,0.359894866899158,0.358388724631928
26,0.358800512480994,0.357488677287265
28,0.35523807557018,0.356919436966844
30,0.358085796256714,0.356559731968765
32,0.356948945147127,0.356332558605831
34,0.35725939506054,0.356189136264629
36,0.357915250566878,0.356098608765006
38,0.355031093542708,0.35604147618415
40,0.356329996509522,0.356005422550667


==> figures/files_txt/N2_SIMO_035.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.935196265534496,0.93583026402988
-8,0.903858908429951,0.904006876656705
-6,0.859776712737505,0.860261007186566
-4,0.804007335068476,0.803789834955961
-2,0.736287847921001,0.736481794572181
0,0.664031440379911,0.663428496731122
2,0.591884800786327,0.591730107125599
4,0.528360737326461,0.527972119486354
6,0.475939272732373,0.47607612976682
8,0.43669153622083,0.43681628836718
10,0.408843902638903,0.408746414315756
12,0.389258771623119,0.389486353348512
14,0.376511323856018,0.376645099298742
16,0.368190760588682,0.368247807583913
18,0.36233389921233,0.36282635008962
20,0.359333760579358,0.359355115063841
22,0.357388819393791,0.357144405526876
24,0.355277329387426,0.355741276491204
26,0.354380963152733,0.354852645542953
28,0.353881586662391,0.354290630510086
30,0.354135704686888,0.353935493133552
32,0.353484300707685,0.353711205238552
34,0.353666175446736,0.353569604895562
36,0.353698520853602,0.353480227552921
38,0.353077479723115,0.353423820892556
40,0.353557406456345,0.353388225371722


==> figures/files_txt/N2_SIMO_06.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.923368083039052,0.923611253924824
-8,0.886908951867534,0.886709748733842
-6,0.838769635563676,0.837007958451974
-4,0.774871254289937,0.774548049740574
-2,0.701703076766931,0.702511007390243
0,0.627688105673954,0.627162670229769
2,0.558853401934987,0.555940651484687
4,0.495118599448335,0.494737993138149
6,0.445953510858078,0.446286869245255
8,0.407259086225555,0.410366005365658
10,0.38617378812919,0.385024948806074
12,0.367604818143567,0.367781105589007
14,0.355955706904044,0.356341108007794
16,0.350113616198499,0.348882070435058
18,0.343155495551883,0.344074745253601
20,0.340253671178546,0.34099993762315
22,0.340622104683164,0.339042940892303
24,0.338499225538069,0.337801326422566
26,0.334887842433601,0.337015175906001
28,0.334399070465265,0.336518049524675
30,0.338528218823884,0.336203944907523
32,0.335513879296854,0.336005583094028
34,0.337341323458534,0.335880355402585
36,0.335357263846109,0.335801314238473
38,0.335517119487055,0.335751431548785
40,0.336371619390826,0.335719953284076


==> figures/files_txt/N2_SIMO_065.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.92012801712219,0.920392644963649
-8,0.882167461017663,0.882148241028278
-6,0.829503428563687,0.830861839197058
-4,0.767600249108622,0.766788248139038
-2,0.693355499017741,0.693442926291431
0,0.616276316222964,0.617415008544785
2,0.547283656100331,0.546271240972011
4,0.485770674369719,0.485763445229612
6,0.438097978053967,0.438316599982675
8,0.40327366940235,0.403415800336657
10,0.379549328096912,0.378937670881952
12,0.362235595708538,0.362347172205866
14,0.351334514332025,0.351368777761912
16,0.344581633579603,0.344222148428621
18,0.339427462494309,0.339620711579369
20,0.336773591041575,0.336679381999138
22,0.334836028933426,0.334808043850603
24,0.333345934510154,0.333621053514236
26,0.332449819542608,0.332869599249991
28,0.33204271749298,0.332394456817263
30,0.332078408619522,0.33209425985233
32,0.331999809964392,0.331904687805574
34,0.331790708371407,0.331785011910243
36,0.331439879397797,0.331709476013758
38,0.331172462757249,0.331661805922676
40,0.331315244363489,0.331631724081312


==> figures/files_txt/N2_SIMO_095.txt <==
SNR_dB,MSE_sim,MSE_theo
-10,0.895823121570515,0.895630749869607
-8,0.846637172417702,0.846980646716409
-6,0.782282379821283,0.783277312943144
-4,0.70614970463072,0.70625227231373
-2,0.622099463582721,0.621849003237512
0,0.539637826779286,0.539237409414051
2,0.467187634762269,0.467521832222672
4,0.412233726502639,0.412221678848104
6,0.373182341026259,0.374029673918125
8,0.350474823447276,0.350135353030771
10,0.336524938238136,0.336443433180777
12,0.32882822649372,0.329193484007748
14,0.325754556290674,0.325621521787239
16,0.323690775283804,0.323974734269252
18,0.323384755152768,0.323261438270052
20,0.322541708036066,0.322971268577298
22,0.323317765038799,0.322861644005391
24,0.322289981842897,0.322824662978409
26,0.322860292392881,0.322814976444996
28,0.322853515585538,0.322814523913611
30,0.3233191164073,0.322816551200053
32,0.322364453647454,0.322818766606392
34,0.322612526322637,0.32282054115367
36,0.32316866803013,0.322821811806133
38,0.322212088283936,0.322822673900164
40,0.323313471073533,0.322823241941919


==> figures/files_txt/N3_SIMO_035.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.93325262656496,0.93330299972531,0.933252663038015
-8,0.900566864721208,0.90049090352025,0.900566822942866
-6,0.855649742645149,0.855646944184533,0.855649460523395
-4,0.798311035189222,0.798165604918596,0.798311516984645
-2,0.730341652261602,0.730181998318828,0.73034375074382
0,0.657127896162438,0.656947101457307,0.657134337725777
2,0.58583543374529,0.585525687516208,0.585843810744146
4,0.522356893916961,0.522311573066283,0.522381769497854
6,0.470392987419963,0.471015631855204,0.470435507774957
8,0.431899859141104,0.432279410229015,0.431956379616598
10,0.404440556012078,0.404610837883874,0.404510416158107
12,0.385766235991073,0.385635608683711,0.38584286914682
14,0.372941801031352,0.372987426513847,0.373035488640444
16,0.364807305625361,0.364717428933963,0.364896440668221
18,0.359368541240765,0.359378498571262,0.359467038301734
20,0.355707417108194,0.355960220331427,0.355808483247113
22,0.354379018306115,0.353783277999807,0.354475853829808
24,0.352105800002331,0.352401595678109,0.352208299082301
26,0.351094562380213,0.351526552889793,0.351191843302449
28,0.350808874832573,0.350973133789048,0.350903041721847
30,0.350072473923322,0.350623428991985,0.350169192909599
32,0.350363759907118,0.350402572371729,0.350460256748032
34,0.350416051379562,0.350263138429674,0.350511383360714
36,0.350093062021141,0.350175128556143,0.350194347598283
38,0.35030839749451,0.350119584934409,0.350404027824204
40,0.349995221010353,0.350084534043298,0.35008861587701


==> figures/files_txt/N3_SIMO_065.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.908443309830147,0.908023591857422,0.908444100445971
-8,0.865140775150189,0.865290116373357,0.865140383954034
-6,0.80870942903111,0.809335773016493,0.808712703297105
-4,0.741090621993289,0.741428226829601,0.741102173050276
-2,0.666188366790779,0.66612974951038,0.666225920876455
0,0.589963489022858,0.590461514346563,0.590079768809646
2,0.521056997365245,0.521507770248498,0.521299189387671
4,0.463748036780628,0.464015706533444,0.464175705121099
6,0.418950348987527,0.419522274529933,0.419542342018752
8,0.386409961890934,0.387049432283916,0.38722071851267
10,0.363339364516766,0.364372090462323,0.364298377990726
12,0.347900829799821,0.34903636734781,0.348984858536879
14,0.337952866367735,0.338899562490489,0.339090109990551
16,0.331742502832398,0.332304364862871,0.332952336089448
18,0.326728323794526,0.328059100069618,0.327970552684024
20,0.32403679450785,0.325345801655392,0.325328969304359
22,0.322286543575424,0.323619659569918,0.323557453477818
24,0.321144661546094,0.322524807150348,0.322475924022553
26,0.320201840969398,0.321831697256399,0.321503149574653
28,0.320306605735194,0.321393450966255,0.321622035245424
30,0.320212089699861,0.321116567072781,0.321514799418401
32,0.319404325690579,0.320941717789287,0.320746744218372
34,0.319805923810592,0.320831336588539,0.321126485769388
36,0.31972103961924,0.320761667341529,0.321027032624007
38,0.31911483980815,0.320717699689529,0.320416160817266
40,0.31926649859722,0.320689954261123,0.32056903129178


==> figures/files_txt/N3_SIMO_075.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.894413986818618,0.89442457602458,0.89441393356768
-8,0.846320332262367,0.846483259549746,0.846320708299481
-6,0.784412863234698,0.784784575663617,0.784418746847541
-4,0.711651518367769,0.711577577838579,0.711667253630589
-2,0.633258356459185,0.632642299807871,0.633354153048807
0,0.555857766187946,0.555877689761163,0.556069851301945
2,0.487879290853946,0.488415417206235,0.488345372650627
4,0.433098854395819,0.434238351169539,0.433901961044047
6,0.392654845099917,0.393787316535373,0.393830311249289
8,0.36359433181365,0.365173306906177,0.365131235196944
10,0.343453881456105,0.345679489984668,0.345257337256871
12,0.330785880839429,0.332731604050336,0.332778753096197
14,0.321963291237166,0.324276984853015,0.324128458913755
16,0.316945254452555,0.318819678700345,0.319164322338339
18,0.312533721646716,0.315324468358322,0.314786550688139
20,0.311011182588443,0.313097586771264,0.313250636628963
22,0.309293637294896,0.311683684425342,0.311652109323631
24,0.308792306428479,0.310787985714272,0.311132799296268
26,0.307535617310202,0.310221391807557,0.309874168900088
28,0.307664422661886,0.309863314697208,0.310025187416834
30,0.307146090830325,0.309637150979441,0.309489542860085
32,0.307587021191049,0.30949435851454,0.309927240368894
34,0.306893376251548,0.309404225534273,0.30929730827204
36,0.306922600149404,0.309347340708196,0.309285953909155
38,0.306604523942623,0.309311442928223,0.308989923649321
40,0.306391506274324,0.309288790617695,0.308736816081391


==> figures/files_txt/N3_SIMO_089.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.869837773469743,0.869608531675659,0.869838083521541
-8,0.812987344463402,0.812270370801066,0.812989480511566
-6,0.740849915896005,0.740237729185451,0.740863326098366
-4,0.656727358098659,0.657463893342923,0.656776601722112
-2,0.571373743162221,0.571829443403803,0.571576672125867
0,0.491102836275381,0.492829416208545,0.491591904414458
2,0.426740593352992,0.42791568632205,0.42781404156401
4,0.378910318060588,0.380038239008587,0.380773193455634
6,0.34506955129729,0.347850161662448,0.347700997733151
8,0.324517706358629,0.327708350299928,0.327846306228349
10,0.312479392824053,0.315694607964633,0.316227879318987
12,0.304552435163167,0.308699968812532,0.30861631620542
14,0.300408450924809,0.304643374508616,0.304642947524336
16,0.298419268697505,0.302267809307563,0.302758988984634
18,0.296699480247789,0.300854666550572,0.301037161549771
20,0.295762928206586,0.300000552754088,0.300149791591409
22,0.295108422671861,0.299477444869214,0.299484149241256
24,0.294201140766171,0.299153891174838,0.298550125310261
26,0.294927137526147,0.29895238489942,0.299281877882692
28,0.294458358095815,0.298826307858686,0.298833881069037
30,0.294612365110162,0.298747185717542,0.299000223544174
32,0.294349428067404,0.298697433838062,0.298731337352307
34,0.294598896306164,0.298666110723499,0.29894997092829
36,0.294818569484032,0.298646374373787,0.299169941628709
38,0.294050264248598,0.298633932419515,0.298439150301669
40,0.293566853519076,0.298626086395843,0.297950074124895


==> figures/files_txt/N3_SIMO_095.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.855803846351182,0.856553050716091,0.855804123807977
-8,0.79583330117038,0.794296374320352,0.795836802941407
-6,0.716402315865886,0.716838511504694,0.716425216163856
-4,0.62964257384236,0.628970005248031,0.62971130280513
-2,0.539597769139078,0.539608019604122,0.53987394633181
0,0.458629783846048,0.459094155158536,0.459336675436029
2,0.394333852167066,0.395208349892931,0.395769009862716
4,0.348146896707903,0.350636269558252,0.350640303321774
6,0.319633434515521,0.323339442764191,0.323190529685936
8,0.30412052569065,0.30881979585611,0.308490053193278
10,0.29758066088825,0.302375739547132,0.302522549215443
12,0.294984508817016,0.300333297295,0.300200191934889
14,0.295568554297024,0.300315798680103,0.300859346040665
16,0.295629716119697,0.301010863487185,0.300894818133624
18,0.297684826101684,0.301805439264135,0.302804599159757
20,0.297107035600859,0.30247324401295,0.302147677070548
22,0.29843674347369,0.30296822292094,0.303453660972402
24,0.298608493387831,0.303311870105893,0.303538037231857
26,0.29882087006477,0.303541704662205,0.303684444159881
28,0.299144326182153,0.30369203521846,0.304022094310317
30,0.29899805122757,0.303789037645153,0.303861837684548
32,0.298709197951679,0.303851106720876,0.30355333415143
34,0.299265165731612,0.303890616066203,0.304122866022104
36,0.298677029339724,0.303915683228882,0.303497641606663
38,0.299198023280465,0.303931554794205,0.304013219822974
40,0.298578846681545,0.303941591106569,0.303432349817017


==> figures/files_txt/N3_SIMO_099.txt <==
SNR_dB,MSE_opt,MSE_BLM,MSE_sim_BLM
-10,0.846596227789623,0.846935804341429,0.846595880477963
-8,0.781396114457172,0.78105840866427,0.781399599162557
-6,0.700514843516043,0.699590023445534,0.700545697993423
-4,0.608061807672023,0.607905622452171,0.608168519011932
-2,0.51526353889145,0.515647622276785,0.515578929674808
0,0.433366299195072,0.43377338765332,0.434298405012795
2,0.368715281428304,0.370370609473657,0.370601896349638
4,0.324952756299471,0.328086914200891,0.328029946369366
6,0.29963798818248,0.304593867441984,0.303901928155594
8,0.289817559216864,0.294978980906344,0.295035969569057
10,0.288002487011099,0.294090529903862,0.293664170181832
12,0.292313319018148,0.297810468773614,0.298112357813532
14,0.297587240704869,0.303350307252502,0.303180658068469
16,0.303892077870335,0.309054226993753,0.309180957935668
18,0.309147804281344,0.314077091576589,0.314093348010665
20,0.3139555907394,0.31809827230009,0.318539235442023
22,0.317341082220596,0.321106070799283,0.321612764466559
24,0.319109674007029,0.323243867102912,0.323147729903326
26,0.320700944012442,0.324706615508462,0.324529341786934
28,0.323132891439282,0.325680537197015,0.326810625464102
30,0.323794121236131,0.326316921777592,0.327350817940046
32,0.322959870533434,0.326727580446609,0.326473880167167
34,0.324069670843962,0.326990427686416,0.327540952591843
36,0.324104982394094,0.327157788025398,0.32754592544182
38,0.323140269104548,0.327263994924562,0.326541660924043
40,0.323606382285198,0.327331251289433,0.32700449469475

